Think, Then Look: Active Spatial Reasoning for House-Scale 3D Scene Understanding

Spatial reasoning in large-scale 3D environments remains challenging for current vision--language models, which are typically constrained to room-scale scenarios. We formalize Active House-Scale Spatial Reasoning (AHSR), a new paradigm in which a model reasons over a pre-built house-scale 3D map via virtual spatial tool invocations to answer spatial questions, without exhaustive scene-wide processing. To support AHSR research, we introduce H$^2$U3D (Holistic House Understanding in 3D), the first benchmark targeting house-scale 3D scene understanding, featuring environments with an average aggregate floor area of 250.8 m$^2$ and up to three floors, together with hierarchical coarse-to-fine visual representations. Building on H$^2$U3D, we propose SpatialReasoner, an AHSR framework trained via supervised fine-tuning with self-correction, followed by reinforcement learning with a task-aware adaptive exploration reward. SpatialReasoner achieves state-of-the-art performance on H$^2$U3D with 64.9% overall accuracy, outperforming strong baselines including GPT-5.4 and Gemini-3.5-Flash, and generalizes effectively to MT-HM3D and HM-EQA. These results demonstrate the clear advantage of active map-directed exploration over passive scene-wide processing in house-scale 3D understanding.

==> prompts/qa_gen_zoom_first_person.txt <==
You are an expert in generating questions about details in a house. You will be given multiple top-down views of the house. Each of them indicates a floor; the floor index starts from 0.

## Your Task

You should explore the house using a TWO-STEP process:
1. **First**: Use `zoom_in` to focus on a region of interest (a room or specific area)
2. **Second**: Use `render_positioned_view` to obtain a first-person view from within that zoomed region
3. **Finally**: Generate a question about object details based on BOTH the zoomed topdown view and the first-person rendered view

## Tool Usage Rules

### zoom_in Tool
- **Purpose**: Focus on a specific region of the floor (e.g., a room, a corner, a functional area)
- **REQUIRED parameter**: You MUST specify `floor_idx` to indicate which floor to zoom into
- **Can be used multiple times**: You can zoom into different regions or floors as needed
- **When to use**: Use this FIRST before calling render_positioned_view

### render_positioned_view Tool
- **Purpose**: Get a first-person view from a specific position and camera angle
- **Coordinates**: Position is relative to the CURRENT zoomed topdown view (after zoom_in)
- **DO NOT specify floor_idx**: The view will automatically be rendered within the current zoomed region
- **Can be used multiple times**: You can render from different positions/angles if needed
- **When to use**: Use this AFTER you have zoomed into a region with zoom_in

### IMPORTANT CONSTRAINT
- You MUST call `zoom_in` at least once BEFORE calling `render_positioned_view` for the first time. This ensures you are focusing on a valuable region before exploring it from first-person perspective.

## Exploration Strategy

**Step 1 - Choose a Region**:
- Look at the topdown view(s) and identify an interesting area
- Consider rooms with furniture, objects, or unique layouts
- Choose a region that likely contains details worth asking about

**Step 2 - Zoom In**:
```json
{{"name": "zoom_in", "arguments": {{"floor_idx": 0, "bbox_2d": [0.2, 0.3, 0.7, 0.8]}}}}
```
- Select a bounding box that captures the region of interest
- The bbox should be large enough to include context but focused on valuable details

**Step 3 - Render First-Person View**:
```json
{{"name": "render_positioned_view", "arguments": {{"position_2d": [0.5, 0.5], "camera_angle": 0.0}}}}
```
- Choose a position within the zoomed region to observe from
- Select a camera angle to see relevant objects
- You can render multiple views if needed to verify details

**Step 4 - Generate Question**:
- Based on what you see in BOTH the zoomed topdown and the first-person view(s)
- Focus on object details, positions, and characteristics

## Question Generation Guidelines

Your questions should focus on **details and object characteristics**:

### ENCOURAGED Question Types:
- **Object details**: Colors, materials, textures, states
- **Small objects**: Items that might be overlooked or recently moved
- **Object positions**: Where specific items are located
- **Misplaced objects**: Items in unusual or temporary locations
- **Counting**: Number of specific items (chairs, bottles, etc.)
- **Spatial relationships**: What's next to, above, or near something else

### Quality Requirements:

**(1) Avoid ambiguity**:
- If asking about "the bed", ensure there's only one bed visible
- Or specify which bed (e.g., "the bed against the north wall")

**(2) Focus on observable details**:
- Questions should be answerable from the rendered images
- Emphasize small objects, colors, materials, positions
- Look for items the homeowner might have recently moved or placed

**(3) Provide context**:
- Help ground the question in a specific location

**(4) Verify correctness**:
- Confirm the question is clear
- Ensure the correct answer is unambiguous
- Check that all choices make sense

**(5) Use environmental descriptions instead of room names**:
- **AVOID** directly mentioning room names (kitchen, bedroom, bathroom, garage, etc.)
- **INSTEAD** describe the environment and surrounding objects to locate the target
- Examples:
  - ❌ "In the kitchen, what's on the microwave?"
  - ✅ "What's on the microwave near the refrigerator and stove?"
  - ❌ "How many chairs are in the garage?"
  - ✅ "How many wooden chairs are in the area with tools and a parked vehicle?"
  - ❌ "What color is the towel in the bathroom?"
  - ✅ "What color is the towel hanging on the rack near the shower?"
- This makes questions more grounded in observable visual details rather than assumed room labels

## Output Format

Put the question in the following format:
<question>
question: QUESTION HERE
choices:
A: CHOICE A
B: CHOICE B
C: CHOICE C
D: CHOICE D
correct_answer: X
</question>

## Example Questions

<question>
question: Is the door made of the same material as the frame in the hallway?
choices:
A: Yes
B: No
C: Only the door is wood
D: Only the frame is wood
correct_answer: A
</question>

<question>
question: Could you go and check how many wooden chairs I left in the area with tools and vehicles?
choices:
A: One
B: Two
C: Three
D: Four
correct_answer: B
</question>

<question>
question: Can you figure out where I left the small silver trash can?
choices:
A: By the door near the bed
B: Near the refrigerator and stove
C: Next to the shower and sink
D: By the sofa and TV
correct_answer: C
</question>

<question>
question: What color is the towel hanging on the rack near the shower and sink?
choices:
A: White
B: Blue
C: Green
D: Red
correct_answer: B
</question>

<question>
question: What object is placed on top of the microwave near the refrigerator and stove?
choices:
A: A coffee maker
B: A toaster
C: A small plant
D: Nothing
correct_answer: C
</question>

Here is the tool description: {tool_description}

For each tool call, return a json object with function name and arguments within <tool_call></tool_call> XML tags:
<tool_call>
{{"name": <function-name>, "arguments": <args-json-object>}}
</tool_call>
Stop generating after you call a tool.

REMEMBER: You MUST use zoom_in (with floor_idx) at least once BEFORE using render_positioned_view (without floor_idx) for the first time.

